Detailed evolutionary models of massive contact binaries: I. Model grids and synthetic populations for the Magellanic Clouds

The majority of close massive binary stars with initial periods of a few days experience a contact phase, in which both stars overflow their Roche lobes simultaneously. We perform the first dedicated study of the evolution of massive contact binaries and provide a comprehensive prediction of their observed properties. We compute 2790 detailed binary models for the Large and Small Magellanic Clouds each, assuming a conservative mass transfer. The initial parameter space for both grids span total masses from 20 to 80$\,\textrm{M}_{\odot}$, orbital periods of 0.6 to 2 days and mass ratios of 0.6 to 1.0. We find that models that remain in contact over nuclear timescales evolve towards equal masses, echoing the mass ratios of their observed counterparts. Ultimately, the fate of our nuclear-timescale models is to merge on the main sequence. Our predicted period-mass ratio distributions of O-type contact binaries are similar for both galaxies, and we expect 10 such systems together in both Magellanic Clouds. While we can largely reproduce the observed distribution, we over-estimate the population of equal-mass contact binaries. This situation is somewhat remedied if we also account for binaries that are approaching contact. Our theoretical distributions work particularly well for contact binaries with periods $<$2 days and total masses $\lessapprox45\,\textrm{M}_{\odot}$. We expect stellar winds, non-conservative mass transfer and envelope inflation to have played a role in the formation of the more massive and longer-period contact binaries.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
